Observation of Coulomb-Assisted Dipole-Forbidden Intraexciton Transitions in Semiconductors

We use terahertz pulses to induce resonant transitions between the eigenstates of optically generated exciton populations in a high-quality semiconductor quantum-well sample. Monitoring the excitonic photoluminescence, we observe transient quenching of the $1s$ exciton emission, which we attribute to the terahertz-induced $1s$-to-$2p$ excitation. Simultaneously, a pronounced enhancement of the $2s$-exciton emission is observed, despite the $1s$-to-$2s$ transition being dipole forbidden. A microscopic many-body theory explains the experimental observations as a Coulomb-scattering mixing of the 2$s$ and 2$p$ states, yielding an effective terahertz transition between the 1$s$ and 2$s$ populations.

==> useFulEPStoPDF.txt <==
ps2pdf -dEPSCrop Fig3.eps Fig3.pdf

